PersonaCodeBench: Evaluating Coding Agents in Persona-driven Human-Interactive Sessions

Coding agents must deliver correct software while respecting users' expertise, preferences, and working conditions. Existing benchmarks increasingly incorporate interaction, yet personalized requirement fulfillment remains underexplored. We introduce PersonaCodeBench, which turns user characteristics into verifiable obligations in persona-driven multi-turn coding sessions. Our persona pool spans roles, technical abilities, interaction preferences, and practical constraints, yielding task-grounded evolved requirements for implementation, permissions, testing, explanation, and delivery. At runtime, a controller governs user simulator responses and requirement disclosure, using online requirement evaluation to provide feedback and advance the interaction. Requirements emerge progressively, with their content, disclosure conditions, and acceptance criteria fixed before evaluation. A completion verifier and a personalization verifier separately assess native correctness and persona fulfillment. Joint pass requires both adherence to the declared budget and compliance with validity conditions. We evaluate all major frontier agents, establish a comprehensive leaderboard, and conduct detailed experimental analyses to validate effectiveness. PersonaCodeBench supports reproducible evaluation of coding agents' ability to meet explicit, personalized user expectations alongside coding objectives.

==> figures/main-terminology.prompt.txt <==
Figure 2 edit history (latest correction below)
Method: built-in image_gen image edit

Use case: precise-object-edit
Asset type: Figure 2 in an academic paper, scientific workflow infographic.
Input image: main-terminology.png is the EDIT TARGET. Preserve its wide ~5:3 composition, white background, illustrated isometric style, blue/purple palette, characters and unaffected details. Produce a crisp, high-resolution edited figure with accurate legible English lettering.

Revise the diagram's logic and graphics as follows:

1. A SINGLE BLUE PLATFORM FOR THE CONTROLLER + ONLINE REQUIREMENT EVALUATOR.
The section 3 CONTROLLER platform currently holds the opened requirement papers and sealed purple ledger, while the evaluator booth sits outside it at the front right. EXTEND THIS SAME BLUE ISOMETRIC PLATFORM to the right/front so that the entire evaluator booth clearly stands ON the shared continuous blue platform, in the same control module as the requirement state. Keep correct perspective. Move labels slightly as needed for clear spacing. Preserve the requirement papers and sealed purple ledger. Use exact paper labels:
"Req 1 · satisfied"
"Req 2 · checking"
"Req 3 · withhold"
"Req n · sealed"
Keep the main heading "3 CONTROLLER" below the whole shared platform, with existing subtitles "disclosure, permissions & progression" and "simulator response validation". Keep "ONLINE REQUIREMENT EVALUATOR" and "rubric · evidence refs" beside the booth. Add a short feedback connector WITH ARROWHEAD from the evaluator toward the active requirement/checking area within the shared platform, labeled only "assessment". The controller uses requirement state plus evaluator judgment to decide whether to advance. Keep the blue "reply + evidence" arrow from Coding Agent arriving at the evaluator.

2. CORRECT THE THREE OUTCOME ROUTES:
A. SATISFIED: Replace the green "MET → release next requirement" wording with exact "SATISFIED → release" / "next requirement", two lines. Green route goes from the common controller/evaluator module to USER SIMULATOR to release the next eligible request.
B. UNMET: The RED feedback route must go FROM the common controller/evaluator module BACK TO THE CODING AGENT at the upper right, with the arrowhead unmistakably pointing into the coding agent. It must NOT point into the User Simulator. Remove the existing red arrow aimed at the user simulator and its old "UNMET → withhold next / evaluator feedback, then reassess" annotation completely. Route the new red feedback arrow cleanly across the open upper-middle/right space, below the purple user-message arrow, avoiding text and drawings. Label the new red route concisely "UNMET → revise" with the small second line "feedback, then reassess". This returns unsatisfied obligations to the agent for repair; it does not advance.
C. UNRESOLVED: The separate existing orange route to the red octagonal NO PASS sign is now the UNRESOLVED route. Label that orange outgoing arrow "UNRESOLVED", keep "NO PASS" on the red sign, and replace the old orange/red "budget out & any unmet → stop = task fail" explanation with only "budget exhausted → stop". This distinguishes unresolved at budget exhaustion from UNMET, which loops back for repair.
There must be NO standalone MET status anywhere in the updated figure: use SATISFIED or satisfied as specified. Keep UNMET as its own status.

3. CODING SANDBOX, NOT CURATED TASKS.
Replace the section 5 heading with exact "5 CODING SANDBOX". Replace the subtitle with only "isolated coding environment". Replace the five benchmark-name blocks on that small purple platform with a coherent isometric sandbox/workspace: a repository folder, code/terminal panel and small test/file elements inside a translucent contained coding environment. Remove all former benchmark block labels (SWE-Together, SWE-Pro, SWE-Live, TB3, DeepSWE). Keep the sandbox directly below Coding Agent. Preserve the shell arrow from agent into sandbox, stdout · exit code arrow back to agent, and final workspace arrow toward Completion Verifier.

4. SIMPLIFY THE FINAL JOINT DECISION.
Preserve the balance scales at bottom center and the incoming "personalization verdict" and "completion verdict" arrows. Remove the "JOINT DECISION" heading above the scales. Remove the entire long bottom ribbon "personalization ✓ ∧ completion ✓", the red "either X → fail" pill, the green "both ✓ → pass" pill, and their short outward arrows. Center ONLY the exact label "JOINT PASS" directly UNDER the scale's pedestal/base, in the same bold hand-lettered style as other headings. No additional formula or outcome text surrounding the scale. Keep comfortable whitespace.

Invariants: Keep Persona Profiles, User Simulator, Coding Agent, Personalization Verifier, Completion Verifier, their illustrations and unaffected labels. Keep the purple user message arrow from simulator to coding agent, persona/rubric path, transcript/final snapshot path and the final verifier verdict arrows. Do not connect final verifier outcomes to the online controller. Preserve clear readable hierarchy and thin consistent arrows. No duplicate arrows or labels, no overlaps, no extra explanatory paragraphs, no cropping.

Latest correction: broaden the NO PASS explanation beyond exhausted budget.
Use case: text-localization
Asset type: academic paper workflow infographic, Figure 2.
Input image: the provided current main-terminology.png is the EDIT TARGET.

Make ONLY one small text correction in this existing figure. Immediately to the right of the red octagonal "NO PASS" sign, replace the orange annotation "budget exhausted → stop" with the following exact two-line orange text:
"budget exhaustion /"
"infra / API issues"
Match the original hand-lettered typeface, approximate lettering size, and orange color. Use the available white space next to the sign with comfortable spacing; do not touch the blue arrow from the coding sandbox to Completion Verifier. Do not include the old arrow symbol or the word stop. The wording describes multiple possible causes of an unresolved result, rather than only exhausted budget.

STRICT INVARIANTS: Preserve the entire rest of the image exactly as closely as possible. Keep the red NO PASS sign itself, orange incoming arrow and UNRESOLVED label, shared Controller/Evaluator blue platform, SATISFIED route toward User Simulator, UNMET route toward Coding Agent, all illustrations, all remaining labels, all arrows and their directions, sandbox, and JOINT PASS scales unchanged. Do not recompose, redesign, add, remove or recolor other elements. Preserve the full original canvas, aspect ratio and resolution with no cropping. Accurate legible text and clean typography.


==> logo/project-links.sources.json <==
{
  "huggingface": {
    "source": "https://huggingface.co/front/assets/huggingface_logo-noborder.svg",
    "source_sha256": "3613c73f07ccae19118bfe6d2f8cd127183d08cf99468a708e090953e116ed0a",
    "export": "hf-logo.pdf",
    "export_sha256": "bb4f19bb190ec3533f442eaa6e3b0081dc3411e13eb9860ca831427f56ce322f",
    "note": "Official Hugging Face logo, used to identify the linked dataset."
  },
  "github": {
    "source": "Font Awesome 5 Brands, already available through fontawesome5",
    "latex_icon": "faGithub"
  },
  "links": {
    "github": "https://github.com/WillDreamer/SWE-Persona",
    "huggingface": "https://huggingface.co/datasets/MatrAIx2026/PersonaCodeBench"
  }
}


==> logo/providers/LICENSE-Lobe-Icons.txt <==
MIT License

Copyright (c) 2023 LobeHub

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> logo/providers/README.txt <==
Company logos used before model names in Table 2.

Source: Lobe Icons (https://github.com/lobehub/lobe-icons).
Pinned source revision, original SVG URLs, checksums, and model mappings
are recorded in sources.json. The upstream MIT license is included.
The logos identify the respective companies; trademark ownership is unchanged.

Each PDF is a vector export of the corresponding 24 x 24 SVG viewBox.
Brand colors and paths are preserved; currentColor resolves to #161616.
LaTeX uses these local PDFs directly, without SVG conversion or network access.


==> logo/providers/sources.json <==
{
  "collection": "Lobe Icons",
  "repository": "https://github.com/lobehub/lobe-icons",
  "commit": "8a1b2821bb768c484fe8da20c5e1838b6bf551a9",
  "logos": {
    "anthropic": {
      "source": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/anthropic.svg",
      "sha256": "e833fdfa7e7187a86a05b870925067556a506dcd4239089aed73e1e58c9366a3",
      "viewBox": "0 0 24 24",
      "models": [
        "Claude Fable 5.1",
        "Claude Opus 5.5",
        "Claude Sonnet 5.5",
        "Claude Haiku 5.5"
      ]
    },
    "openai": {
      "source": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/openai.svg",
      "sha256": "a595df6b423920c67a7f8f73c063e4bfb72d415948097b6cac063a2366bb5186",
      "viewBox": "0 0 24 24",
      "models": [
        "GPT-6 Astra",
        "GPT-6 Luna",
        "GPT-6 Sol",
        "GPT-5.6 Terra",
        "GPT-5.5"
      ]
    },
    "meta": {
      "source": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/meta-color.svg",
      "sha256": "adf9f2c1a646ccd3a37ca8c2e7e5985d64630cd633f4b95fba393d1d44e0578c",
      "viewBox": "0 0 24 24",
      "models": [
        "Muse Glimmer 30B",
        "Muse Spark 1.3"
      ]
    },
    "google": {
      "source": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/google-color.svg",
      "sha256": "4e6aa8892ef15a6b431f40f2c9045979bf7e2357524e7bbb89b353cf4f32a5ac",
      "viewBox": "0 0 24 24",
      "models": [
        "Gemini 3.8 Flash",
        "Gemini 3.7"
      ]
    },
    "moonshot": {
      "source": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/moonshot.svg",
      "sha256": "435f41b74e6a87639b6bf860e9628f20cbe7d6229bece412d548f4cea3081852",
      "viewBox": "0 0 24 24",
      "models": [
        "Kimi-K3"
      ]
    },
    "zhipu": {
      "source": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/zhipu-color.svg",
      "sha256": "8174e65ff71647d5c705c920c953a82bd723d9e3e42887bdd4ffc9dfe51207a0",
      "viewBox": "0 0 24 24",
      "models": [
        "GLM-5.3 Flash"
      ]
    },
    "xai": {
      "source": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/xai.svg",
      "sha256": "89eb7de9f0d02a41cfecd9109e253d7fd3529e27467dee4254faa67f3ac21451",
      "viewBox": "0 0 24 24",
      "models": [
        "Grok 4.6"
      ]
    },
    "alibaba": {
      "source": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/alibaba-color.svg",
      "sha256": "48ee796c5b1da5f5f11dbd70c5c64a3f7efcb9eeb9022ae687d81fc813e942ee",
      "viewBox": "0 0 24 24",
      "models": [
        "Qwen 3.8 27B",
        "Qwen 3.8 Flash"
      ]
    },
    "deepseek": {
      "source": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/deepseek-color.svg",
      "sha256": "deba5f98a5c1796e20fcac3149bcd7eb8a32f0bdd04d048819400b1f28bd1439",
      "viewBox": "0 0 24 24",
      "models": [
        "DeepSeek V4.1"
      ]
    },
    "minimax": {
      "source": "https://raw.githubusercontent.com/lobehub/lobe-icons/8a1b2821bb768c484fe8da20c5e1838b6bf551a9/packages/static-svg/icons/minimax-color.svg",
      "sha256": "7f7187fa6d9b341ac5f22f6c5a970523afb439dc45566d64eb4f4b9b604d6b01",
      "viewBox": "0 0 24 24",
      "models": [
        "MiniMax M3"
      ]
    }
  }
}

